The evolution of the galaxy gas-phase mass-metallicity relation from $z=15$ to $z=0$ in the COLIBRE cosmological simulations

We present the evolution of the galaxy gas-phase mass-metallicity relation (MZR) from $z=15$ to $z=0$ in the COLIBRE cosmological hydrodynamical simulations. Amongst other novel features, COLIBRE follows the multiphase interstellar medium with gas allowed to cool to $\sim 10\,\mathrm{K}$, and includes a new chemistry model in which hydrogen and helium are tracked in non-equilibrium, metals are allowed to mix and diffuse, and the chemical network is coupled to a self-consistent live dust model. Using fiducial COLIBRE runs spanning particle masses from $10^5\,\mathrm{M_{\odot}}$ to $10^7\,\mathrm{M_{\odot}}$ and box sizes $25 - 400\,\mathrm{cMpc}$, we derive the median, mass-weighted MZRs for star-forming galaxies and compare them with a comprehensive compilation of observational data and other simulations. COLIBRE reproduces the observed MZR across cosmic time, notwithstanding the systematic uncertainties in observational measurements of the gas-phase oxygen abundances. The simulations show excellent numerical convergence and uniquely probe the full stellar mass range sampled by current observations across all redshifts. We find that the MZR is already in place at cosmic dawn ($z \approx 10$), and shows no evolution until $z \approx 5$. The slope of the MZR becomes shallower at low redshifts. The turnover at the high-mass end is largely governed by feedback from active galactic nuclei (AGN), whereas the low-mass end of the MZR sensitively depends on the strength of feedback from core collapse supernovae. Variations in the star formation efficiency or depletion of oxygen on dust grains have a more minor impact on the MZR. We identify key physical processes that shape the MZR across cosmic time and highlight where future observations can further constrain galaxy formation models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
